High-frequency wave power observed in the solar chromosphere with IBIS and ALMA

We present observational constraints on the solar chromospheric heating contribution from acoustic waves with frequencies between 5 and 50 mHz. We utilize observations from the Dunn Solar Telescope in New Mexico complemented with observations from the Atacama Large Millimeter Array collected on 2017 April 23. The properties of the power spectra of the various quantities are derived from the spectral lines of Ca II 854.2 nm, H I 656.3 nm, and the millimeter continuum at 1.25 mm and 3 mm. At the observed frequencies the diagnostics almost all show a power law behavior, whose particulars (slope, peak and white noise floors) are correlated with the type of solar feature (internetwork, network, plage). In order to disentangle the vertical versus transverse plasma motions we examine two different fields of view; one near disk center and the other close to the limb. To infer the acoustic flux in the middle chromosphere, we compare our observations with synthetic observables from the time-dependent radiative hydrodynamic RADYN code. Our findings show that acoustic waves carry up to about 1 kW m$^{-2}$ of energy flux in the middle chromosphere, which is not enough to maintain the quiet chromosphere, contrary to previous publications.

==> Sections/Response_to_referee_v1.txt <==
 6/30/21 Response to the reviewer's comments:

1. Page 5, lines 290-293: How many wavelength points of the line profiles are used to fit the parabola? These points might be marked by another color in Fig. 2.
    -- We included a more thorough explanation of the fitting
    process and changed the Fig. 2 to shade the region used for 
    fitting the parabola. 

2. Page 7, Fig. 5: The underlying image of the Ca II line core intensity is barely visible. An increase in contrast of the image might help.
    -- We increased the contrast of the underlying Ca II line core intensity image. 

3. Page 8, lines 439-440: The H-alpha series starting at 15:18:57 UT does not appear in Table 1. Is the time of start correct?
    -- The time series properties are added to the table. 
4. Page 8, lines 452-453: The frequency resolution 2 mHz is valid for series with the length of 7-10 min. However, the first two Ca II series in Table 1 are 5 min long, so that their frequency resolution is 3.3 mHz.
    -- The text was changed to reflect this. 

5. Page 8, lines 509-510: "...average Ca II 854.2 Doppler velocity PSD..." Is it the line center velocity? Generally, it would always be good to specify in the text which type of measurement (line center, COG, or bisector) is analyzed.
    -- We specified it throughout the whole text. 

6. Page 10, lines 534-535: "...the ALMA diagnostics (second row, central and right panels)..." Does this still refer to Fig. 10? If so, it should be the right column.
    -- Agreed, we changed the text to "right column". 

7. Page 13, Table 3 caption: Please specify the FOV (FOV 1?) and the type of Ca II Doppler measurement.
    -- Since the values are inferred from both measurements of FOV 1 and 2, we added that both FOVs were used for inferring those values. 

8. Page 19, line 1054: Please, specify more precisely, e.g., "At each pixel, we divide the OBSERVED Ca II 854.2 nm LINE CORE velocity."
    -- Done. 

A few minor language, visual and bibliographical edits were introduced to the paper after further proofreading:

10. Line 63 added a citation to Cally and Goossens 2008 for mode conversion.
11. Line 144: Rewrote the last sentence in the paragraph. 
12. Line 244: Added another sentence about Table 1 and what it summarizes.
13. Figure 1 caption change: 1700 \AA *photospheric* emission (not chromospheric).
14. Line 256: Paragraph summarizing Table 1 removed. 
15. Line 284: Added description of the resampling of the spectral data and the Doppler velocity measurement procedure. 
16. Line 401-418: Improved the description of the solar surface segmentation algorithm.
17. Line 440 -- added clearer explanation what the small green square is in Figure 3.
18. Line 499 -- added a note that the missing 3 min peak might be not visible due to the limited frequency resolution of the observations.
19. Line 506 -- Moved the Sentence "We concentrate on the Ca II 854.2 nm velocity power spectra as they are the most reliable chromospheric velocity diagnostic we have." to the beginning of Section 3.2 as it justifies why we concentrate on the Ca II velocity instead of other diagnostics.
20. Line 537-545 -- expanded further the sentence describing 
the visual resemblance between the ALMA and optical diagnostics velocity fluctuations. 
21. Line 554-597 -- changed the wording from high/low power law slope to using shallow/steep.
22. Line 554 -- added the clause "excluding the penumbra )" from the H-alpha line width trend. 
23. Line 901 added citation to Vecchio et al 2007 as a clear example of the shocks.
24. Line 960 changed reference to Figure 20 (Figure 8 was wrong).
25. Line 1345-1360: Added additional acknowledgements. 

Data editor's review

One of our data editors has reviewed your manuscript and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

[X] 1. It is great the authors are using \software to highlight the code used in the manuscript. Note that the citation for SolarSoft is (Freeland & Handy 2012).

    -- The proper citation (Freeland & Handy 2012) was added. 
